A Magellanic origin for the Virgo substructure

Iorio et al. (2018) mapped out the Milky Way halo using a sample of RR Lyrae stars drawn from a cross-match of Gaia with 2MASS. We investigate the significant residual in their model which we constrain to lie at Galactocentric radii $12<R<27\;\mathrm{kpc}$ and extend over $2600\;\mathrm{deg}^2$ of the sky. A counterpart of this structure exists in both the Catalina Real Time Survey and the sample of RR Lyrae variables identified in Pan-STARRS by Hernitschek et al. (2016), demonstrating that this structure is not caused by the spatial inhomogeneity of Gaia. The structure is likely the Virgo Stellar Stream and/or Virgo Over-Density. We show the structure is aligned with the Magellanic Stream and suggest that it is either debris from a disrupted dwarf galaxy that was a member of the Vast Polar Structure or that it is SMC debris from a tidal interaction of the SMC and LMC $3\;\mathrm{Gyr}$ ago. If the latter then the sub-structure in Virgo may have a Magellanic origin.

==> Response.txt <==
We thank the referee for their comments and have answered each one below with changes highlighted in yellow in the text.

1. Introduction, second paragraph: I found the last two sentences in this paragraph (starting with "However, the slope of this relationship...") irrelevant within the context of this work. I suggest to remove them, but do not follow if you do not agree.

We agree and they have been removed.

2. a. Figure 1. Labels in the axis should be either RA, DEC or \alpha,\delta. The current version mixes both. I can see that the original version in Iorio et al, suffers the same inconsistency. It would be nice to have them fixed here.

b. Caption of Figure 1:
 	 (alpha.delta)  --> (alpha, delta)    (, instead of .)

c. Caption of Figure 1:
   	 Middle: Equatorial coordinates --> Middle: Galactic coordinates

d. Section 3.2, Outer edge. "The right panel of Fig. 2 shows a rapid decrease....".   right --> left

These four careless mistakes have been fixed. We thank the referee for taking the time to point them out.

3. Section 2.1: It would be useful to specify the range of distances covered in the model explained in this section and shown in Figure 1. In other words, what is the corresponding distance range for the magnitude constrain of 10 < G < 17 ?

We have added this in Sec. 2.1.

4. Section 2.2, 2nd paragraph. "There is evidence of a gap at 12 kpc and we discuss whether this is the divide between the VOD and the VSS in Sec 3." . I could not find such discussion but I agree that gap or hole is interesting to discuss.

We have added a longer discussion in Section 3.3 on the gap, as well as adding a calculation to Section 3.2 where we quantify the depth of the gap.

5. Section 2.2, last paragraph. Please indicate which version of SDSS was used for the cross-matching. Please provide also a reference for the CRTS metallicities.

We have specified that we cross-matched with SDSS DR12 and clarified that the metallicities were estimated by one of the co-authors using the equations in Torrealba et al. (2015).

6. Section 2.2, last paragraph. An inspection of radial velocities of RR Lyrae stars in SDSS must be taken with care since the pulsation velocity should have been taken into account. Was that done here? See for example Vivas et al 2016.

We have added this as a caveat. This will certainly be important to include in future work!

7. Maybe I missed it, but I could not find a discussion of the right panel of Figure 2 in the text. I am not sure what point the authors want to make with this plot (I am referring only to the right panel)

We have added a reference to the third paragraph of Sec. 2.2. The reason for including this figure is that it shows the CRTS RRLs in the Stream coordinates system, which is important for the Magellanic hypothesis we discuss later on.

8. Conclusions: Gaia DR2 is out now. And a subset of the coauthors of this work have indeed used DR2 to provide an alternative explanation for the origin of the same substructure studied here. I suggest to update the conclusions to integrate better the ideas of both works. This is just briefly mentioned in the last paragraph of the new version but it probably needs more discussion. The very last sentence says that Simion et al find Virgo RR Lyrae stars with apocentric radii beyond 60 kpc. But by looking at their Figure 4, it does not seem there are many  stars beyond 60 kpc. The plot actually stops at 60 kpc. Please check for consistency. Also, some sentences in the Conclusions should be changed (for example, Proper motions will be included in Gaia DR2)

We have expanded the final paragraph of the conclusions to integrate the ideas of both papers. We have also altered the sentences of the conclusion that referred to Gaia DR2 as though it were still in the future!
